Interpretable preference learning: a game theoretic framework for large margin on-line feature and rule learning

A large body of research is currently investigating on the connection between machine learning and game theory. In this work, game theory notions are injected into a preference learning framework. Specifically, a preference learning problem is seen as a two-players zero-sum game. An algorithm is proposed to incrementally include new useful features into the hypothesis. This can be particularly important when dealing with a very large number of potential features like, for instance, in relational learning and rule extraction. A game theoretical analysis is used to demonstrate the convergence of the algorithm. Furthermore, leveraging on the natural analogy between features and rules, the resulting models can be easily interpreted by humans. An extensive set of experiments on classification tasks shows the effectiveness of the proposed method in terms of interpretability and feature selection quality, with accuracy at the state-of-the-art.

==> V_plot_all_flush.txt <==
x	y
1	-0.0000
2	0.0000
3	0.0152
4	0.0404
5	0.0410
6	0.2171
7	0.2172
8	0.2436
9	0.2436
10	0.2436
11	0.2436
12	0.2436
13	0.2436
14	0.3991
15	0.3991
16	0.3991
17	0.3991
18	0.3990
19	0.3990
20	0.3990
21	0.3990
22	0.3991
23	0.3990
24	0.3990
25	0.3991
26	0.3991
27	0.3992
28	0.3990
29	0.3991
30	0.3990
31	0.3991
32	0.3991
33	0.3992
34	0.3990
35	0.3991
36	0.3990
37	0.3991
38	0.3991
39	0.3990
40	0.3991
41	0.3990
42	0.3990
43	0.3991
44	0.3991
45	0.3990
46	0.3992
47	0.3991
48	0.3990
49	0.3990
50	0.3991


==> V_plot_all_straight.txt <==
x	y
1	-0.0004
2	-0.0007
3	0.0000
4	0.0000
5	0.0000
6	0.0000
7	0.0000
8	0.0001
9	0.0001
10	0.0000
11	0.0001
12	0.0000
13	0.0000
14	0.0000
15	0.0381
16	0.0496
17	0.0495
18	0.0495
19	0.0495
20	0.0495
21	0.0495
22	0.0495
23	0.0495
24	0.0496
25	0.0495
26	0.0495
27	0.0495
28	0.0496
29	0.0495
30	0.0496
31	0.0495
32	0.0495
33	0.0495
34	0.0495
35	0.0495
36	0.0495
37	0.0495
38	0.0495
39	0.0945
40	0.0945
41	0.0945
42	0.0946
43	0.0946
44	0.0946
45	0.0946
46	0.2210
47	0.2211
48	0.2210
49	0.2210
50	0.2211

==> V_plot_mnist.txt <==
x	y
1	0.0013
2	0.0021
3	0.0025
4	0.0029
5	0.0032
6	0.0034
7	0.0036
8	0.0038
9	0.0039
10	0.0041
11	0.0041
12	0.0042
13	0.0043
14	0.0044
15	0.0045
16	0.0045
17	0.0046
18	0.0047
19	0.0047
20	0.0048
21	0.0048
22	0.0048
23	0.0049
24	0.0049
25	0.0050
26	0.0050
27	0.0050
28	0.0051
29	0.0051
30	0.0051
31	0.0052
32	0.0052
33	0.0052
34	0.0053
35	0.0053
36	0.0053
37	0.0053
38	0.0053
39	0.0054
40	0.0054
41	0.0054
42	0.0054
43	0.0055
44	0.0055
45	0.0055
46	0.0055
47	0.0055
48	0.0055
49	0.0055
50	0.0056
51	0.0056
52	0.0056
53	0.0056
54	0.0056
55	0.0057
56	0.0057
57	0.0057
58	0.0057
59	0.0057
60	0.0057
61	0.0057
62	0.0058
63	0.0058
64	0.0058
65	0.0058
66	0.0058
67	0.0058
68	0.0058
69	0.0059
70	0.0059
71	0.0059
72	0.0059
73	0.0059
74	0.0059
75	0.0059
76	0.0060
77	0.0060
78	0.0060
79	0.0060
80	0.0060
81	0.0060
82	0.0060
83	0.0060
84	0.0060
85	0.0060
86	0.0060
87	0.0061
88	0.0060
89	0.0061
90	0.0061
91	0.0061
92	0.0061
93	0.0061
94	0.0061
95	0.0061
96	0.0061
97	0.0061
98	0.0061
99	0.0062
100	0.0062
101	0.0062
102	0.0062
103	0.0062
104	0.0062
105	0.0062
106	0.0062
107	0.0062
108	0.0062
109	0.0063
110	0.0062
111	0.0063
112	0.0063
113	0.0063
114	0.0063
115	0.0063
116	0.0063
117	0.0063
118	0.0063
119	0.0063
120	0.0063
121	0.0063
122	0.0063
123	0.0063
124	0.0063
125	0.0063
126	0.0064
127	0.0063
128	0.0063
129	0.0063
130	0.0063
131	0.0064
132	0.0064
133	0.0064
134	0.0064
135	0.0064
136	0.0064
137	0.0064
138	0.0064
139	0.0064
140	0.0064
141	0.0064
142	0.0064
143	0.0064
144	0.0064
145	0.0065
146	0.0064
147	0.0065
148	0.0065
149	0.0065
150	0.0065
151	0.0065
152	0.0065
153	0.0065
154	0.0065
155	0.0065
156	0.0065
157	0.0065
158	0.0065
159	0.0065
160	0.0065
161	0.0065
162	0.0065
163	0.0065
164	0.0065
165	0.0065
166	0.0065
167	0.0065
168	0.0065
169	0.0066
170	0.0065
171	0.0066
172	0.0066
173	0.0066
174	0.0066
175	0.0066
176	0.0066
177	0.0066
178	0.0066
179	0.0066
180	0.0066
181	0.0066
182	0.0066
183	0.0066
184	0.0066
185	0.0066
186	0.0066
187	0.0066
188	0.0066
189	0.0066
190	0.0066
191	0.0066
192	0.0066
193	0.0066
194	0.0066
195	0.0066
196	0.0066
197	0.0066
198	0.0066
199	0.0066
200	0.0066


==> plot_acc_curve.txt <==
x	y
1	35.04
2	35.04
3	35.04
4	90.62
5	96.19
6	95.75
7	95.89
8	95.16
9	95.16
10	97.95
11	96.92
12	96.92
13	97.21
14	95.75
15	95.31
16	95.31
17	95.31
18	97.36
19	98.24
20	98.09
21	98.68
22	98.09
23	98.09
24	98.68
25	98.83
26	98.53
27	98.53
28	98.83
29	98.97
30	99.41
31	99.12
32	99.12
33	99.27
34	99.41
35	99.27
36	99.56
37	99.56
38	99.56
39	99.56
40	99.56
41	99.71
42	99.56
43	99.41
44	99.41
45	99.56
46	99.56
47	99.56
48	99.56
49	99.56
50	99.56
